Neural network feedback controller for inertial platform

The paper describes an algorithm for the synthesis of neural networks to control gyro stabilizer. The neural network performs the role of observer for state vector. The role of an observer in a feedback of gyro stabilizer is illustrated. Paper detail a problem specific features stage of classics algorithm: choosing of network architecture, learning of neural network and verification of result feedback control. In the article presented optimal configuration of the neural network like a memory depth, the number of layers and neuron in these layers and activation functions in layers. Using the information of dynamic system for improving learning of neural network is provided. A scheme creation of an optimal training sample is provided.

==> alpha_logsig_1_3_7.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000002e-01   9.3221767095225516e+01
   8.0000000000000004e-01   7.8762086717746442e+01
   1.2000000000000000e+00   7.7592686826270324e+01
   1.6000000000000001e+00   7.9726022164246828e+01
   2.0000000000000000e+00   7.8720481342531457e+01
   2.3999999999999999e+00   7.9058566988830350e+01
   2.8000000000000003e+00   7.8991444292725731e+01
   3.2000000000000002e+00   7.9006830530504459e+01
   3.6000000000000001e+00   7.9018532487399909e+01
   4.0000000000000000e+00   7.9023976958732618e+01
   4.4000000000000004e+00   7.9033133418344178e+01
   4.7999999999999998e+00   7.9040931596445603e+01
   5.2000000000000002e+00   7.9049086627899896e+01
   5.6000000000000005e+00   7.9057187613329688e+01
   6.0000000000000000e+00   7.9065283096696561e+01
   6.4000000000000004e+00   7.9073388109898005e+01
   6.7999999999999998e+00   7.9081489780025635e+01
   7.2000000000000002e+00   7.9089593487387702e+01
   7.6000000000000005e+00   7.9097697640289198e+01
   8.0000000000000000e+00   7.9105802553318270e+01
   8.4000000000000004e+00   7.9113908216491751e+01
   8.8000000000000007e+00   7.9122014604406587e+01
   9.2000000000000011e+00   7.9130121731659614e+01
   9.5999999999999996e+00   7.9138229592731605e+01
   1.0000000000000000e+01   7.9146338189144956e+01
   1.0400000000000000e+01   7.9154447521090276e+01
   1.0800000000000001e+01   7.9162557588329349e+01
   1.1200000000000001e+01   7.9170668390310823e+01
   1.1600000000000000e+01   7.9178779928226945e+01
   1.2000000000000000e+01   7.9186892201560980e+01
   1.2400000000000000e+01   7.9195005209858991e+01
   1.2800000000000001e+01   7.9203118954402015e+01
   1.3200000000000001e+01   7.9211233433329156e+01
   1.3600000000000000e+01   7.9219348648838107e+01
   1.4000000000000000e+01   7.9227464599747989e+01
   1.4400000000000000e+01   7.9235581286428854e+01
   1.4800000000000001e+01   7.9243698708334122e+01
   1.5200000000000001e+01   7.9251816865984438e+01
   1.5600000000000000e+01   7.9259935759669418e+01
   1.6000000000000000e+01   7.9268055388911421e+01
   1.6399999999999999e+01   7.9276175753720040e+01
   1.6800000000000001e+01   7.9284296855419782e+01
   1.7199999999999999e+01   7.9292418692352427e+01
   1.7600000000000001e+01   7.9300541265563027e+01
   1.8000000000000000e+01   7.9308664573758392e+01
   1.8400000000000002e+01   7.9316788619390678e+01
   1.8800000000000001e+01   7.9324913400490587e+01
   1.9199999999999999e+01   7.9333038917804913e+01
   1.9600000000000001e+01   7.9341165170245716e+01
   2.0000000000000000e+01   7.9349292160066014e+01
   2.0400000000000002e+01   7.9357419886160216e+01
   2.0800000000000001e+01   7.9365548347751002e+01
   2.1199999999999999e+01   7.9373677546137799e+01
   2.1600000000000001e+01   7.9381807481240969e+01
   2.2000000000000000e+01   7.9389938152197814e+01
   2.2400000000000002e+01   7.9398069558619866e+01
   2.2800000000000001e+01   7.9406201703383815e+01
   2.3199999999999999e+01   7.9414334582845399e+01
   2.3600000000000001e+01   7.9422468201243689e+01
   2.4000000000000000e+01   7.9430602553887297e+01
   2.4400000000000002e+01   7.9438737644329123e+01
   2.4800000000000001e+01   7.9446873471166469e+01
   2.5200000000000003e+01   7.9455010035206016e+01
   2.5600000000000001e+01   7.9463147333717814e+01
   2.6000000000000004e+01   7.9471285371746305e+01
   2.6400000000000002e+01   7.9479424144866258e+01
   2.6800000000000004e+01   7.9487563656789604e+01
   2.7200000000000003e+01   7.9495703903351142e+01
   2.7600000000000001e+01   7.9503844887238330e+01
   2.8000000000000004e+01   7.9511986610224255e+01
   2.8400000000000002e+01   7.9520129067729812e+01
   2.8800000000000004e+01   7.9528272263362865e+01
   2.9200000000000003e+01   7.9536416196046133e+01
   2.9600000000000001e+01   7.9544560864361912e+01
   3.0000000000000004e+01   7.9552706273423595e+01
   3.0400000000000002e+01   7.9560852415336228e+01
   3.0800000000000004e+01   7.9568999297329611e+01
   3.1200000000000003e+01   7.9577146915309754e+01
   3.1600000000000001e+01   7.9585295272110585e+01
   3.2000000000000000e+01   7.9593444364821437e+01
   3.2400000000000006e+01   7.9601594195173377e+01
   3.2800000000000004e+01   7.9609744763255691e+01
   3.3200000000000003e+01   7.9617896068915329e+01
   3.3600000000000001e+01   7.9626048111295603e+01
   3.4000000000000000e+01   7.9634200891470627e+01
   3.4400000000000006e+01   7.9642354410959655e+01
   3.4800000000000004e+01   7.9650508667143058e+01
   3.5200000000000003e+01   7.9658663659538078e+01
   3.5600000000000001e+01   7.9666819390010716e+01
   3.6000000000000000e+01   7.9674975859925723e+01
   3.6400000000000006e+01   7.9683133065859906e+01
   3.6800000000000004e+01   7.9691291010437453e+01
   3.7200000000000003e+01   7.9699449693343823e+01
   3.7600000000000001e+01   7.9707609112659981e+01
   3.8000000000000000e+01   7.9715769271606732e+01
   3.8400000000000006e+01   7.9723930167768657e+01
   3.8800000000000004e+01   7.9732091801719463e+01
   3.9200000000000003e+01   7.9740254174319844e+01
   3.9600000000000001e+01   7.9748417283202627e+01
   4.0000000000000000e+01   7.9756581133801589e+01
   4.0400000000000006e+01   7.9764745718374755e+01
   4.0800000000000004e+01   7.9772911042671751e+01
   4.1200000000000003e+01   7.9781077107810916e+01
   4.1600000000000001e+01   7.9789243908420104e+01
   4.2000000000000000e+01   7.9797411448401903e+01
   4.2400000000000006e+01   7.9805579726631890e+01
   4.2800000000000004e+01   7.9813748742623190e+01
   4.3200000000000003e+01   7.9821918495450220e+01
   4.3600000000000001e+01   7.9830088991923262e+01
   4.4000000000000000e+01   7.9838260221335688e+01
   4.4400000000000006e+01   7.9846432191664789e+01
   4.4800000000000004e+01   7.9854604901031692e+01
   4.5200000000000003e+01   7.9862778349096359e+01
   4.5600000000000001e+01   7.9870952533670220e+01
   4.6000000000000000e+01   7.9879127459725495e+01
   4.6400000000000006e+01   7.9887303124415851e+01
   4.6800000000000004e+01   7.9895479524018199e+01
   4.7200000000000003e+01   7.9903656666118067e+01
   4.7600000000000001e+01   7.9911834547803309e+01
   4.8000000000000000e+01   7.9920013166286495e+01
   4.8400000000000006e+01   7.9928192523630031e+01
   4.8800000000000004e+01   7.9936372620737259e+01
   4.9200000000000003e+01   7.9944553457020362e+01
   4.9600000000000001e+01   7.9952735033115687e+01


==> alpha_tansig_1_1_2.dat <==
   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000002e-01   5.2889238586030899e+01
   8.0000000000000004e-01   4.8374990824912544e+01
   1.2000000000000000e+00   2.4330467030066220e+01
   1.6000000000000001e+00   5.7977331028788228e+00
   2.0000000000000000e+00  -2.4684582095231726e+00
   2.3999999999999999e+00  -3.7356327252369628e+00
   2.8000000000000003e+00  -2.3178184930763686e+00
   3.2000000000000002e+00  -7.8471790704754973e-01
   3.6000000000000001e+00   4.6897775946591315e-02
   4.0000000000000000e+00   2.7118229155333662e-01
   4.4000000000000004e+00   2.0751805530962775e-01
   4.7999999999999998e+00   8.8958654762654840e-02
   5.2000000000000002e+00   1.1045462100868837e-02
   5.6000000000000005e+00  -1.7384396662686478e-02
   6.0000000000000000e+00  -1.7473651896438465e-02
   6.4000000000000004e+00  -9.1084516332139223e-03
   6.7999999999999998e+00  -2.2513118986150237e-03
   7.2000000000000002e+00   8.6510490120765809e-04
   7.6000000000000005e+00   1.3746056706712743e-03
   8.0000000000000000e+00   8.6567481519636026e-04
   8.4000000000000004e+00   2.9888230033817554e-04
   8.8000000000000007e+00  -1.2882231357618122e-05
   9.2000000000000011e+00  -9.9228675512564945e-05
   9.5999999999999996e+00  -7.7202217661141969e-05
   1.0000000000000000e+01  -3.3588380003856308e-05
   1.0400000000000000e+01  -4.5128094593532271e-06
   1.0800000000000001e+01   6.2842213332814564e-06
   1.1200000000000001e+01   6.4708379490788641e-06
   1.1600000000000000e+01   3.4186137727230597e-06
   1.2000000000000000e+01   8.7091521355712059e-07
   1.2400000000000000e+01  -3.0351155325855566e-07
   1.2800000000000001e+01  -5.0632271243379918e-07
   1.3200000000000001e+01  -3.2335857155109992e-07
   1.3600000000000000e+01  -1.1376057726334983e-07
   1.4000000000000000e+01   3.0827786774131265e-09
   1.4400000000000000e+01   3.6281280059770637e-08
   1.4800000000000001e+01   2.8709977181972915e-08
   1.5200000000000001e+01   1.2678523872725677e-08
   1.5600000000000000e+01   1.8292371197958607e-09
   1.6000000000000000e+01  -2.2693702208811468e-09
   1.6399999999999999e+01  -2.3979514111157213e-09
   1.6800000000000001e+01  -1.2865252313004664e-09
   1.7199999999999999e+01  -3.3427656423944662e-10
   1.7600000000000001e+01   1.0928240562159554e-10
   1.8000000000000000e+01   1.8835858731783958e-10
   1.8400000000000002e+01   1.2085786329690193e-10
   1.8800000000000001e+01   4.2757762688924873e-11
   1.9199999999999999e+01  -5.4121748322740651e-13
   1.9600000000000001e+01  -1.1883065604625958e-11
   2.0000000000000000e+01  -1.1974719317845398e-11
   2.0400000000000002e+01  -7.6253772515560471e-12
   2.0800000000000001e+01  -1.8407803501002645e-13
   2.1199999999999999e+01   1.7935498497494308e-12
   2.1600000000000001e+01   1.6482719846005213e-12
   2.2000000000000000e+01  -9.7386919984746466e-13
   2.2400000000000002e+01   1.7325224648823811e-13
   2.2800000000000001e+01   4.6257809523323303e-13
   2.3199999999999999e+01  -9.8975507737246709e-13
   2.3600000000000001e+01  -1.2862110676406975e-12
   2.4000000000000000e+01  -1.5099214112344962e-12
   2.4400000000000002e+01   1.1226040454332587e-13
   2.4800000000000001e+01  -5.7712131107290919e-13
   2.5200000000000003e+01   1.4421463955762678e-12
   2.5600000000000001e+01  -1.1526292963924051e-12
   2.6000000000000004e+01   1.6601613588444694e-12
   2.6400000000000002e+01   4.8442194355756285e-13
   2.6800000000000004e+01   1.0166022255603874e-12
   2.7200000000000003e+01  -1.6574002124523661e-13
   2.7600000000000001e+01  -2.6449470783082469e-12
   2.8000000000000004e+01  -7.8628466085424614e-13
   2.8400000000000002e+01  -8.0637589374074510e-13
   2.8800000000000004e+01  -1.3961044700773604e-12
   2.9200000000000003e+01   9.3715382076678039e-14
   2.9600000000000001e+01  -1.3494196263902296e-12
   3.0000000000000004e+01   1.5656576674025136e-12
   3.0400000000000002e+01   2.4383990224777240e-12
   3.0800000000000004e+01  -1.4184716559705713e-12
   3.1200000000000003e+01  -2.9114523174053727e-12
   3.1600000000000001e+01   4.9685267417000895e-13
   3.2000000000000000e+01   4.7817360756207974e-13
   3.2400000000000006e+01   3.8910967645349467e-12
   3.2800000000000004e+01   3.9867948592619587e-13
   3.3200000000000003e+01   1.1884846971275702e-12
   3.3600000000000001e+01  -2.4354381439166207e-13
   3.4000000000000000e+01  -2.6851567151197702e-12
   3.4400000000000006e+01  -1.5946364198953837e-12
   3.4800000000000004e+01   1.7224120967594486e-12
   3.5200000000000003e+01   3.0131165036351478e-12
   3.5600000000000001e+01  -7.5841353160011532e-13
   3.6000000000000000e+01  -4.8668251135297286e-13
   3.6400000000000006e+01  -2.1647815735293324e-13
   3.6800000000000004e+01  -3.9373968037863133e-13
   3.7200000000000003e+01  -3.8574025431844272e-13
   3.7600000000000001e+01   1.3236905374812926e-12
   3.8000000000000000e+01  -8.6651859900521416e-13
   3.8400000000000006e+01   2.6375465329196697e-12
   3.8800000000000004e+01   5.1008337918907235e-13
   3.9200000000000003e+01   2.6526687472908714e-13
   3.9600000000000001e+01  -1.8364719527378326e-12
   4.0000000000000000e+01  -1.8164881966378925e-12
   4.0400000000000006e+01  -1.3872815530021327e-12
   4.0800000000000004e+01  -8.5529210428019941e-13
   4.1200000000000003e+01   1.4355695277285092e-12
   4.1600000000000001e+01   1.4494847854962084e-12
   4.2000000000000000e+01   1.1839437867317997e-12
   4.2400000000000006e+01   6.9196001686591675e-13
   4.2800000000000004e+01  -2.4558505231156310e-12
   4.3200000000000003e+01  -8.3634037327023969e-13
   4.3600000000000001e+01   4.2600620806552558e-13
   4.4000000000000000e+01   1.4059195336873277e-12
   4.4400000000000006e+01  -2.5602986147096905e-12
   4.4800000000000004e+01   2.6742427083058559e-12
   4.5200000000000003e+01   2.1404264601926677e-13
   4.5600000000000001e+01  -1.2273366962634790e-12
   4.6000000000000000e+01   1.9218017521148229e-13
   4.6400000000000006e+01  -8.8966926587862705e-13
   4.6800000000000004e+01   1.7776300960093774e-12
   4.7200000000000003e+01  -1.2453528630507396e-13
   4.7600000000000001e+01   3.2006427281155729e-12
   4.8000000000000000e+01  -1.4754752251840965e-12
   4.8400000000000006e+01  -1.6185394242747015e-12
   4.8800000000000004e+01  -1.5732130084728597e-12
   4.9200000000000003e+01  -5.9309996270780459e-14
   4.9600000000000001e+01  -1.5397338278231684e-12


==> learn.dat <==
	x			y1			y2				y3			y4
   1.0000000000000000e+00   1.7348595953164942e+01   2.0054299900764097e+01   1.7127267875305368e+01   1.6036362905453814e+01
   5.1000000000000000e+01   3.9484966681172152e-04   1.1286307025616237e+01   4.7377334212046094e+00   3.5601626929051609e+00
   1.0100000000000000e+02   6.8747029144777748e-05   8.3207916073920707e+00   4.7172163864124554e+00   2.1158115491508251e+00
   1.5100000000000000e+02   4.0869371614727154e-05   7.3465050679809645e+00   4.6579125907636980e+00   2.1087823284418352e+00
   2.0100000000000000e+02   1.8594602604890970e-05   6.9646864117069445e+00   4.4952097066173264e+00   2.1019555304297395e+00
   2.5100000000000000e+02   1.5750758181025734e-05   6.7233743636304002e+00   2.3124250686172423e+00   2.0953242366782980e+00
   3.0100000000000000e+02   1.4541012848897353e-05   6.5778934848059691e+00   8.9664458602260619e-02   2.0888828437286358e+00
   3.5100000000000000e+02   1.2108198933972073e-05   6.4826784415238778e+00   3.0790587528193324e-02   2.0826259066521424e+00
   4.0100000000000000e+02   1.1573066116119059e-05   6.4153003967203119e+00   2.2394742917486308e-02   2.0765481346737986e+00
   4.5100000000000000e+02   1.1330631628729995e-05   6.3642831310222459e+00   1.6859372547620238e-02   2.0706443865448332e+00
   5.0100000000000000e+02   1.1185523076809220e-05   6.3232360322281247e+00   1.4162498000854730e-02   2.0649096668943416e+00
   5.5100000000000000e+02   1.1085989883024929e-05   6.2883584783726878e+00   1.2661586220544033e-02   2.0593391218692361e+00
   6.0100000000000000e+02   1.1011905064577120e-05   6.2572599239425326e+00   9.1335303422967803e-03   2.0539280355305185e+00
   6.5100000000000000e+02   1.0691672983854680e-05   6.2283589982352892e+00   7.8932054853650003e-03   2.0486718256051977e+00
   7.0100000000000000e+02   1.0556522992384333e-05   6.2005594833235280e+00   7.4958517194194472e-03   2.0435660401158930e+00
   7.5100000000000000e+02   1.0469299093989958e-05   6.1730695638348294e+00   6.6699668573353740e-03   2.0386063539229755e+00
   8.0100000000000000e+02   1.0410987669290344e-05   6.1453002979592046e+00   6.1157177754296238e-03   2.0337885647645613e+00
   8.5100000000000000e+02   1.0374299561213999e-05   6.1168093706388138e+00   5.9930601227074455e-03   2.0291085900680472e+00
   9.0100000000000000e+02   1.0351062332518986e-05   6.0872686797264821e+00   5.8623149510496570e-03   2.0245624635398243e+00
   9.5100000000000000e+02   1.0335220590772084e-05   6.0564381267605096e+00   5.7422279374867297e-03   2.0201463319319477e+00
   1.0010000000000000e+03   1.0323518354294710e-05   6.0241282753544061e+00   5.6481274331359171e-03   2.0158564520188076e+00
   1.0510000000000000e+03   1.0314330903380397e-05   5.9901352424445706e+00   5.1998352652089406e-03   2.0116891873174008e+00
   1.1010000000000000e+03   1.0306811678272196e-05   5.9541327849089276e+00   4.9022706751119735e-03   2.0076410050419766e+00
   1.1510000000000000e+03   1.0300480395805826e-05   5.9154996775344344e+00   4.8479086377656291e-03   2.0037084735308541e+00
   1.2010000000000000e+03   1.0295039672683408e-05   5.8730153845158490e+00   4.8123453003783446e-03   1.9998882590195193e+00
   1.2510000000000000e+03   1.0290291505881184e-05   5.8241843706384335e+00   4.7428268275879724e-03   1.9961771230892589e+00
   1.3010000000000000e+03   1.0286096610543741e-05   5.7632539762193877e+00   4.7071082689055304e-03   1.9925719200517042e+00
   1.3510000000000000e+03   1.0282352941728253e-05   5.6730393730321698e+00   4.6287678241183671e-03   1.9890695941828851e+00
   1.4010000000000000e+03   1.0278983416721497e-05   5.4595222636232670e+00   4.5707541122799429e-03   1.9856671773116215e+00
   1.4510000000000000e+03   1.0275928407013681e-05   5.0874716874027044e+00   4.0262643418993082e-03   1.9823617863554053e+00
   1.5010000000000000e+03   1.0273140891485159e-05   4.9991041587624236e+00   3.9177139601280627e-03   1.9791506207228882e+00
   1.5510000000000000e+03   1.0270583191935609e-05   4.9410281091707589e+00   3.8949362957555276e-03   1.9760309601434130e+00
   1.6010000000000000e+03   1.0268224700064313e-05   4.8992419019048503e+00   3.8745944640739636e-03   1.9730001623420377e+00
   1.6510000000000000e+03   1.0266040252313935e-05   4.8679714638364429e+00   3.7054118146088379e-03   1.9700556610188744e+00
   1.7010000000000000e+03   1.0264008941649078e-05   4.8440656500092221e+00   3.6901227277290351e-03   1.9671949633809900e+00
   1.7510000000000000e+03   1.0262113232986631e-05   4.8255101115424228e+00   3.3331393528507301e-03   1.9644156481588047e+00
   1.8010000000000000e+03   1.0260338293850462e-05   4.8109223088670996e+00   3.2822354139019740e-03   1.9617153636736915e+00
   1.8510000000000000e+03   1.0258671480800693e-05   4.7993188074942701e+00   3.2640550928230410e-03   1.9590918259370651e+00
   1.9010000000000000e+03   1.0257101940439500e-05   4.7899844888334018e+00   3.2478389510395447e-03   1.9565428166833230e+00
   1.9510000000000000e+03   1.0255620295806572e-05   4.7823912780285287e+00   3.2157328906401361e-03   1.9540661811780926e+00
   2.0010000000000000e+03   1.0254218397487355e-05   4.7761447569068771e+00   3.2004533252274012e-03   1.9516598267640772e+00
   2.0510000000000000e+03   1.0252889124132415e-05   4.7709477533940197e+00   3.1804305567195009e-03   1.9493217209321643e+00
   2.1010000000000000e+03   1.0251626221226024e-05   4.7739147390091139e+00   3.1681140290547153e-03   1.9470498897594961e+00
   2.1510000000000000e+03   1.0250424169723431e-05   4.8202367221206393e+00   2.6773618344657548e-03   1.9448424160580402e+00
   2.2010000000000000e+03   1.0249278078218675e-05   4.8127444345100967e+00   2.6676412351303571e-03   1.9426974379042199e+00
   2.2510000000000000e+03   1.0248183593854110e-05   4.8075123862739311e+00   2.6576669508628276e-03   1.9406131469982357e+00
   2.3010000000000000e+03   1.0247136828179146e-05   4.8036074666567634e+00   2.4255395700451474e-03   1.9385877871336472e+00
   2.3510000000000000e+03   1.0246134295205207e-05   4.8005816437429889e+00   2.4166457186361491e-03   1.9366196527699309e+00
   2.4010000000000000e+03   1.0245172859161146e-05   4.7982068297347054e+00   2.4082177200814730e-03   1.9347070874031280e+00
   2.4510000000000000e+03   1.0244249690388640e-05   4.7963601320970053e+00   2.3821024789121622e-03   1.9328484823130050e+00
   2.5010000000000000e+03   1.0243362227841516e-05   4.7949696563723441e+00   2.3377353121076011e-03   1.9310422752752192e+00
   2.5510000000000000e+03   1.0242508147014724e-05   4.7939852633548607e+00   2.3247770839297400e-03   1.9292869490636542e+00
   2.6010000000000000e+03   1.0241685332490062e-05   4.7933600423539815e+00   2.2425800090749531e-03   1.9275810301247525e+00
   2.6510000000000000e+03   1.0240891854237536e-05   4.7930384452148207e+00   2.2348891632977576e-03   1.9259230875954978e+00
   2.7010000000000000e+03   1.0240125947152029e-05   4.7929520641932788e+00   2.2174252149163940e-03   1.9243117318119050e+00
   2.7510000000000000e+03   1.0239385993294681e-05   4.7930242819655211e+00   2.2033149993823456e-03   1.9227456132011091e+00
   2.8010000000000000e+03   1.0238670506374363e-05   4.7931811600290839e+00   2.1946235279423753e-03   1.9212234211399366e+00
   2.8510000000000000e+03   1.0237978118246032e-05   4.7933623486126349e+00   2.1893432797238208e-03   1.9197438829893516e+00
   2.9010000000000000e+03   1.0237307567025504e-05   4.7935267713519458e+00   2.1845958637203709e-03   1.9183057628405300e+00
   2.9510000000000000e+03   1.0236657686677627e-05   4.7936521324780728e+00   2.1784175960286130e-03   1.9169078603660061e+00
   3.0010000000000000e+03   1.0236027397748265e-05   4.7937306027742848e+00   2.1705697003440148e-03   1.9155490100779362e+00
   3.0510000000000000e+03   1.0235415699277529e-05   4.7937635558257528e+00   2.1630486354655156e-03   1.9142280800798597e+00
   3.1010000000000000e+03   1.0234821661527746e-05   4.7937571218349149e+00   2.1420720999593391e-03   1.9129439711709346e+00
   3.1510000000000000e+03   1.0234244419587079e-05   4.7937191292164858e+00   2.1357276892252502e-03   1.9116956160329615e+00
   3.2010000000000000e+03   1.0233683167604474e-05   4.7936573156292477e+00   2.1293321073669082e-03   1.9104819781114348e+00
   3.2510000000000000e+03   1.0233137153690230e-05   4.7935784561613151e+00   2.1238779424088321e-03   1.9093020508216596e+00
   3.3010000000000000e+03   1.0232605675323554e-05   4.7934880622638056e+00   2.0984998413344225e-03   1.9081548567745785e+00
   3.3510000000000000e+03   1.0232088075221764e-05   4.7933903923130909e+00   2.0885599667695943e-03   1.9070394468266223e+00
   3.4010000000000000e+03   1.0231583737656596e-05   4.7932886064090736e+00   1.9723567108631086e-03   1.9059548992311928e+00
   3.4510000000000000e+03   1.0231092085093110e-05   4.7931849684731729e+00   1.9660829484559731e-03   1.9049003189427172e+00
   3.5010000000000000e+03   1.0230612575173299e-05   4.7930810453768116e+00   1.9603193191910641e-03   1.9038748367500471e+00
   3.5510000000000000e+03   1.0230144698011325e-05   4.7929778808408905e+00   1.9552788857902055e-03   1.9028776087572501e+00
   3.6010000000000000e+03   1.0229687973692173e-05   4.7928761372726143e+00   1.9495450878213533e-03   1.9019078153382944e+00
   3.6510000000000000e+03   1.0229241950038024e-05   4.7927762063924346e+00   1.9240929115500274e-03   1.9009646606876485e+00
   3.7010000000000000e+03   1.0228806200564934e-05   4.7926782927741396e+00   1.9113367206769947e-03   1.9000473720413829e+00
   3.7510000000000000e+03   1.0228380322612490e-05   4.7925824753398842e+00   1.8365067933698979e-03   1.8991551989557369e+00
   3.8010000000000000e+03   1.0227963935654586e-05   4.7924887516474515e+00   1.8325900089783151e-03   1.8982874127516793e+00
   3.8510000000000000e+03   1.0227556679744697e-05   4.7923970691315727e+00   1.8287589068194661e-03   1.8974433058545561e+00
   3.9010000000000000e+03   1.0227158214088510e-05   4.7923073466775126e+00   1.8207741521360217e-03   1.8966221912024104e+00
   3.9510000000000000e+03   1.0226768215755415e-05   4.7922194891610888e+00   1.8157227795916530e-03   1.8958234016639908e+00
   4.0010000000000000e+03   1.0226386378465130e-05   4.7921333969571425e+00   1.7736948544859923e-03   1.8950462892703590e+00
   4.0510000000000000e+03   1.0226012411501395e-05   4.7920489719072696e+00   1.7692714093641045e-03   1.8942902249852511e+00
   4.1010000000000000e+03   1.0225646038696426e-05   4.7919661208383841e+00   1.7661372151720641e-03   1.8935545979445449e+00
   4.1510000000000000e+03   1.0225286997509765e-05   4.7918847574214825e+00   1.7627943773436928e-03   1.8928388149504087e+00
   4.2010000000000000e+03   1.0224935038152676e-05   4.7918048029346911e+00   1.7585321572586576e-03   1.8921423000886384e+00
   4.2510000000000000e+03   1.0224589922802733e-05   4.7917261863255618e+00   1.7510330385452997e-03   1.8914644941715526e+00
   4.3010000000000000e+03   1.0224251424866214e-05   4.7916488438496705e+00   1.7305377417347644e-03   1.8908048540754587e+00
   4.3510000000000000e+03   1.0223919328315377e-05   4.7915727184726125e+00   1.6437102808443884e-03   1.8901628524566878e+00
   4.4010000000000000e+03   1.0223593427032222e-05   4.7914977591609151e+00   1.6385370828959158e-03   1.8895379772038372e+00
   4.4510000000000000e+03   1.0223273524249877e-05   4.7914239201444717e+00   1.6357411929874635e-03   1.8889297311179329e+00
   4.5010000000000000e+03   1.0222959431981326e-05   4.7913511602007857e+00   1.6326284366259968e-03   1.8883376314328153e+00
   4.5510000000000000e+03   1.0222650970560733e-05   4.7912794419907092e+00   1.6239678460781488e-03   1.8877612093863594e+00
   4.6010000000000000e+03   1.0222347968113238e-05   4.7912087314612810e+00   1.6168547357617111e-03   1.8872000097999435e+00
   4.6510000000000000e+03   1.0222050260175551e-05   4.7911389973219913e+00   1.4959729727453078e-03   1.8866535906870430e+00
   4.7010000000000000e+03   1.0221757689254109e-05   4.7910702105936442e+00   1.4943057043944595e-03   1.8861215228276755e+00
   4.7510000000000000e+03   1.0221470104456818e-05   4.7910023442265164e+00   1.4550350910691619e-03   1.8856033895108117e+00
   4.8010000000000000e+03   1.0221187361140111e-05   4.7909353727817905e+00   1.4528844659802019e-03   1.8850987860620276e+00
   4.8510000000000000e+03   1.0220909320569607e-05   4.7908692721690560e+00   1.4511160277744751e-03   1.8846073196885584e+00
   4.9010000000000000e+03   1.0220635849611303e-05   4.7908040194330663e+00   1.4498666725227152e-03   1.8841286088479592e+00
   4.9510000000000000e+03   1.0220366820450524e-05   4.7907395925827920e+00   1.4195341218605632e-03   1.8836622831178602e+00
   5.0010000000000000e+03   1.0220102110309488e-05   4.7906759704557293e+00   1.4136150424523687e-03   1.8832079827973272e+00
   5.0510000000000000e+03   1.0219841601190383e-05   4.7906131326122008e+00   1.4114489532834373e-03   1.8827653587103992e+00
   5.1010000000000000e+03   1.0219585179649917e-05   4.7905510592539100e+00   1.4090095824842569e-03   1.8823340717130372e+00
   5.1510000000000000e+03   1.0219332736564616e-05   4.7904897311621255e+00   1.4072842633544487e-03   1.8819137925160476e+00
   5.2010000000000000e+03   1.0219084166908408e-05   4.7904291296519883e+00   1.4026165091251561e-03   1.8815042013971786e+00
   5.2510000000000000e+03   1.0218839369578309e-05   4.7903692365391404e+00   1.3952074648060772e-03   1.8811049879140174e+00
   5.3010000000000000e+03   1.0218598247187033e-05   4.7903100341160787e+00   1.3934716700978152e-03   1.8807158506533663e+00
   5.3510000000000000e+03   1.0218360705899061e-05   4.7902515051356493e+00   1.3826491375928396e-03   1.8803364968613709e+00
   5.4010000000000000e+03   1.0218126655256730e-05   4.7901936328004497e+00   1.3807316287429857e-03   1.8799666423681358e+00
   5.4510000000000000e+03   1.0217896008021283e-05   4.7901364007553795e+00   1.3794576217943505e-03   1.8796060112201649e+00
   5.5010000000000000e+03   1.0217668680042109e-05   4.7900797930836232e+00   1.3766610756923362e-03   1.8792543354660294e+00
   5.5510000000000000e+03   1.0217444590091969e-05   4.7900237943036119e+00   1.3664595103337173e-03   1.8789113549449949e+00
   5.6010000000000000e+03   1.0217223659759867e-05   4.7899683893673686e+00   1.3563748943459615e-03   1.8785768170567285e+00
   5.6510000000000000e+03   1.0217005813305502e-05   4.7899135636590220e+00   1.3513151006323389e-03   1.8782504765319188e+00
   5.7010000000000000e+03   1.0216790977565552e-05   4.7898593029930039e+00   1.3462155083711490e-03   1.8779320952293703e+00
   5.7510000000000000e+03   1.0216579081804886e-05   4.7898055936123693e+00   1.3447386226578466e-03   1.8776214418545221e+00
   5.8010000000000000e+03   1.0216370057651492e-05   4.7897524221859804e+00   1.3401245862966059e-03   1.8773182918498263e+00
   5.8510000000000000e+03   1.0216163838977363e-05   4.7896997758052189e+00   1.3362001970732031e-03   1.8770224272168046e+00
   5.9010000000000000e+03   1.0215960361792042e-05   4.7896476419797871e+00   1.1111633345445393e-03   1.8767336362920997e+00
   5.9510000000000000e+03   1.0215759564178870e-05   4.7895960086327403e+00   1.1096729323943962e-03   1.8764517135553140e+00
   6.0010000000000000e+03   1.0215561386190719e-05   4.7895448640947791e+00   1.1073825099335993e-03   1.8761764594256534e+00
   6.0510000000000000e+03   1.0215365769769041e-05   4.7894941970972678e+00   1.1056480887711097e-03   1.8759076801088703e+00
   6.1010000000000000e+03   1.0215172658685905e-05   4.7894439967652431e+00   1.1040203908158901e-03   1.8756451874905204e+00
   6.1510000000000000e+03   1.0214981998433738e-05   4.7893942526092133e+00   1.1021266889516743e-03   1.8753887988424627e+00
   6.2010000000000000e+03   1.0214793736201415e-05   4.7893449545164168e+00   1.0998469742962481e-03   1.8751383368046917e+00
   6.2510000000000000e+03   1.0214607820775293e-05   4.7892960927418908e+00   1.0968302726225806e-03   1.8748936291321125e+00
   6.3010000000000000e+03   1.0214424202485800e-05   4.7892476578986836e+00   1.0925555763501515e-03   1.8746545086035162e+00
   6.3510000000000000e+03   1.0214242833149265e-05   4.7891996409479303e+00   1.0908029458211186e-03   1.8744208129058744e+00
   6.4010000000000000e+03   1.0214063666007249e-05   4.7891520331885982e+00   1.0876675399918360e-03   1.8741923843690511e+00
   6.4510000000000000e+03   1.0213886655682830e-05   4.7891048262472156e+00   1.0685814011531997e-03   1.8739690699150189e+00
   6.5010000000000000e+03   1.0213711758097256e-05   4.7890580120669526e+00   1.0671047386604981e-03   1.8737507209160671e+00
   6.5510000000000000e+03   1.0213538930481763e-05   4.7890115828971149e+00   1.0648837021336162e-03   1.8735371930417508e+00
   6.6010000000000000e+03   1.0213368131258448e-05   4.7889655312823640e+00   1.0630090619316794e-03   1.8733283461643204e+00
   6.6510000000000000e+03   1.0213199320029063e-05   4.7889198500521388e+00   1.0618005375132120e-03   1.8731240441862227e+00
   6.7010000000000000e+03   1.0213032457551714e-05   4.7888745323098707e+00   1.0608063036619013e-03   1.8729241550254851e+00
   6.7510000000000000e+03   1.0212867505666680e-05   4.7888295714225606e+00   1.0601290617492205e-03   1.8727285503933122e+00
   6.8010000000000000e+03   1.0212704427273404e-05   4.7887849610104016e+00   1.0584841667907673e-03   1.8725371057257389e+00
   6.8510000000000000e+03   1.0212543186275342e-05   4.7887406949367612e+00   1.0573993142837987e-03   1.8723497001122389e+00
   6.9010000000000000e+03   1.0212383747583094e-05   4.7886967672977656e+00   1.0553434371408871e-03   1.8721662161991162e+00
   6.9510000000000000e+03   1.0212226077029291e-05   4.7886531724130572e+00   1.0536361288896502e-03   1.8719865399361277e+00
   7.0010000000000000e+03   1.0212070141372158e-05   4.7886099048160045e+00   1.0519949572544141e-03   1.8718105606328861e+00
   7.0510000000000000e+03   1.0211915908262527e-05   4.7885669592445286e+00   1.0444445571352050e-03   1.8716381708267726e+00
   7.1010000000000000e+03   1.0211763346185511e-05   4.7885243306321774e+00   1.0372034448617045e-03   1.8714692661452679e+00
   7.1510000000000000e+03   1.0211612424456496e-05   4.7884820140993538e+00   1.0361983068978267e-03   1.8713037453070720e+00
   7.2010000000000000e+03   1.0211463113190896e-05   4.7884400049450058e+00   1.0349329518248339e-03   1.8711415099506608e+00
   7.2510000000000000e+03   1.0211315383267910e-05   4.7883982986384979e+00   1.0296832332537407e-03   1.8709824645397570e+00
   7.3010000000000000e+03   1.0211169206316997e-05   4.7883568908118121e+00   1.0246964444444505e-03   1.8708265162918907e+00
   7.3510000000000000e+03   1.0211024554671394e-05   4.7883157772519729e+00   1.0241205992911396e-03   1.8706735751237527e+00
   7.4010000000000000e+03   1.0210881401378972e-05   4.7882749538940415e+00   1.0158252227460260e-03   1.8705235536332308e+00
   7.4510000000000000e+03   1.0210739720151647e-05   4.7882344168137774e+00   1.0152422831123998e-03   1.8703763669555744e+00
   7.5010000000000000e+03   1.0210599485354577e-05   4.7881941622214850e+00   1.0137547806860422e-03   1.8702319326506949e+00
   7.5510000000000000e+03   1.0210460671977321e-05   4.7881541864554178e+00   1.0132123111372153e-03   1.8700901706815491e+00
   7.6010000000000000e+03   1.0210323255624800e-05   4.7881144859756821e+00   1.0111095032235846e-03   1.8699510033547779e+00
   7.6510000000000000e+03   1.0210187212500236e-05   4.7880750573583821e+00   1.0092039960382993e-03   1.8698143551991433e+00
   7.7010000000000000e+03   1.0210052519361610e-05   4.7880358972904302e+00   1.0068364184380523e-03   1.8696801530063909e+00
   7.7510000000000000e+03   1.0209919153541141e-05   4.7879970025637029e+00   1.0046614251017468e-03   1.8695483255862146e+00
   7.8010000000000000e+03   1.0209787092898789e-05   4.7879583700705703e+00   1.0036470987834635e-03   1.8694188039132626e+00
   7.8510000000000000e+03   1.0209656315817074e-05   4.7879199967987232e+00   9.9746230026259036e-04   1.8692915208980652e+00
   7.9010000000000000e+03   1.0209526801181303e-05   4.7878818798267906e+00   9.9637481132114911e-04   1.8691664114686695e+00
   7.9510000000000000e+03   1.0209398528377550e-05   4.7878440163199292e+00   9.9557000369526099e-04   1.8690434124082198e+00
   8.0010000000000000e+03   1.0209271477247529e-05   4.7878064035258552e+00   9.9491817943668623e-04   1.8689224623014142e+00
   8.0510000000000000e+03   1.0209145628124577e-05   4.7877690387706568e+00   9.6559853907812819e-04   1.8688035015422906e+00
   8.1010000000000000e+03   1.0209020961762262e-05   4.7877319194553811e+00   9.6357087551363063e-04   1.8686864722898344e+00
   8.1510000000000000e+03   1.0208897459362556e-05   4.7876950430524241e+00   9.6263073017182276e-04   1.8685713183310102e+00
   8.2010000000000000e+03   1.0208775102540932e-05   4.7876584071020858e+00   9.6068823752361418e-04   1.8684579851068588e+00
   8.2510000000000000e+03   1.0208653873332288e-05   4.7876220092096053e+00   9.5930506065862507e-04   1.8683464197112420e+00
   8.3010000000000000e+03   1.0208533754163680e-05   4.7875858470419903e+00   9.5518841570149855e-04   1.8682365707028101e+00
   8.3510000000000000e+03   1.0208414727852291e-05   4.7875499183253609e+00   9.5301483788974800e-04   1.8681283881156894e+00
   8.4010000000000000e+03   1.0208296777581298e-05   4.7875142208422705e+00   9.4943321036686007e-04   1.8680218234824140e+00
   8.4510000000000000e+03   1.0208179886917776e-05   4.7874787524289761e+00   9.4810349023194483e-04   1.8679168297375686e+00
   8.5010000000000000e+03   1.0208064039759040e-05   4.7874435109733691e+00   9.4758527431274030e-04   1.8678133611509202e+00
   8.5510000000000000e+03   1.0207949220372232e-05   4.7874084944124808e+00   9.4598444688365733e-04   1.8677113733511381e+00
   8.6010000000000000e+03   1.0207835413339476e-05   4.7873737007305088e+00   9.4490688669801115e-04   1.8676108232742761e+00
   8.6510000000000000e+03   1.0207722603579091e-05   4.7873391279566535e+00   9.4376295014100863e-04   1.8675116690432292e+00
   8.7010000000000000e+03   1.0207610776329494e-05   4.7873047741634132e+00   9.4284041588902419e-04   1.8674138700394274e+00
   8.7510000000000000e+03   1.0207499917127880e-05   4.7872706374648040e+00   9.4155560346237421e-04   1.8673173868063770e+00
   8.8010000000000000e+03   1.0207390011817496e-05   4.7872367160144824e+00   9.3554180984756273e-04   1.8672221810872163e+00
   8.8510000000000000e+03   1.0207281046533679e-05   4.7872030080043926e+00   9.3413065120134169e-04   1.8671282157015821e+00
   8.9010000000000000e+03   1.0207173007699554e-05   4.7871695116631381e+00   9.3293709455452328e-04   1.8670348739492570e+00
   8.9510000000000000e+03   1.0207065882011798e-05   4.7871362252547023e+00   9.3179275817362075e-04   1.8669415368140900e+00
   9.0010000000000000e+03   1.0206959656425383e-05   4.7871031470769578e+00   9.3110543107750800e-04   1.8668482042769590e+00
   9.0510000000000000e+03   1.0206854318185478e-05   4.7870702754606871e+00   9.2796557784644094e-04   1.8667548763373183e+00
   9.1010000000000000e+03   1.0206749854766252e-05   4.7870376087681450e+00   9.2687236154300389e-04   1.8666615529865571e+00
   9.1510000000000000e+03   1.0206646253898132e-05   4.7870051453922473e+00   9.2598483677758920e-04   1.8665682342194574e+00
   9.2010000000000000e+03   1.0206543503566170e-05   4.7869728837554097e+00   9.1636562568207271e-04   1.8664749200292670e+00
   9.2510000000000000e+03   1.0206441591979822e-05   4.7869408223084786e+00   9.1582276418937156e-04   1.8663816104096933e+00
   9.3010000000000000e+03   1.0206340507577438e-05   4.7869089595299927e+00   9.1523107041655775e-04   1.8662883053543824e+00
   9.3510000000000000e+03   1.0206240239032334e-05   4.7868772939253903e+00   9.1461230768762893e-04   1.8661950048569196e+00
   9.4010000000000000e+03   1.0206140775229048e-05   4.7868458240259963e+00   9.1415233000517173e-04   1.8661017089109453e+00
   9.4510000000000000e+03   1.0206042105274894e-05   4.7868145483884907e+00   9.1318986737142448e-04   1.8660084175100864e+00
   9.5010000000000000e+03   1.0205944218466821e-05   4.7867834655940635e+00   9.1095391038172708e-04   1.8659151306480586e+00
   9.5510000000000000e+03   1.0205847104323570e-05   4.7867525742480161e+00   9.0716841812858262e-04   1.8658218483186686e+00
   9.6010000000000000e+03   1.0205750752557445e-05   4.7867218729787915e+00   9.0200629748387294e-04   1.8657285705157545e+00
   9.6510000000000000e+03   1.0205655153068340e-05   4.7866913604376782e+00   9.0027167510944633e-04   1.8656352972333887e+00
   9.7010000000000000e+03   1.0205560295945468e-05   4.7866610352981942e+00   8.9934052954493112e-04   1.8655420284656605e+00
   9.7510000000000000e+03   1.0205466171476197e-05   4.7866308962556685e+00   8.9872455277635707e-04   1.8654487642068753e+00
   9.8010000000000000e+03   1.0205372770104038e-05   4.7866009420266034e+00   8.9806484482703587e-04   1.8653555044515193e+00
   9.8510000000000000e+03   1.0205280082462421e-05   4.7865711713484727e+00   8.9627369416417932e-04   1.8652622491943445e+00
   9.9010000000000000e+03   1.0205188099364866e-05   4.7865415829792122e+00   8.9589970172222549e-04   1.8651689984301751e+00
   9.9510000000000000e+03   1.0205096811762964e-05   4.7865121756967834e+00   8.9345783949151434e-04   1.8650757521542378e+00
   1.0001000000000000e+04   1.0205006210807996e-05   4.7864829482989117e+00   8.9198557079270702e-04   1.8649825103619249e+00
   1.0051000000000000e+04   1.0204916287784218e-05   4.7864538996028312e+00   8.9117032021048101e-04   1.8648892730489768e+00
   1.0101000000000000e+04   1.0204827034137681e-05   4.7864250284447634e+00   8.8851129283357339e-04   1.8647960402114163e+00
   1.0151000000000000e+04   1.0204738441469143e-05   4.7863963336800168e+00   8.8751206282167367e-04   1.8647028118455340e+00
   1.0201000000000000e+04   1.0204650501531546e-05   4.7863678141822561e+00   8.6959167054993314e-04   1.8646095879479745e+00
   1.0251000000000000e+04   1.0204563206216052e-05   4.7863394688437317e+00   8.6861807206371885e-04   1.8645163685157466e+00
   1.0301000000000000e+04   1.0204476547555731e-05   4.7863112965747030e+00   8.6806423127968929e-04   1.8644231535462084e+00
   1.0351000000000000e+04   1.0204390517735016e-05   4.7862832963034592e+00   8.6760753806368839e-04   1.8643299430369134e+00
   1.0401000000000000e+04   1.0204305109056260e-05   4.7862554669760424e+00   8.3196009688414716e-04   1.8642367369860466e+00
   1.0451000000000000e+04   1.0204220313964415e-05   4.7862278075561777e+00   8.3116048918393821e-04   1.8641435353919020e+00
   1.0501000000000000e+04   1.0204136125034065e-05   4.7862003170249050e+00   8.2918525092623950e-04   1.8640503382533011e+00
   1.0551000000000000e+04   1.0204052534965167e-05   4.7861729943807712e+00   8.2833128212213237e-04   1.8639571455694570e+00
   1.0601000000000000e+04   1.0203969536579149e-05   4.7861458386393210e+00   8.2781835005446265e-04   1.8638639573397382e+00
   1.0651000000000000e+04   1.0203887122819147e-05   4.7861188488333051e+00   8.2727717535100212e-04   1.8637707735641045e+00
   1.0701000000000000e+04   1.0203805286753801e-05   4.7860920240123308e+00   8.1834999687750568e-04   1.8636775942427055e+00
   1.0751000000000000e+04   1.0203724021561833e-05   4.7860653632430292e+00   8.1437709838217429e-04   1.8635844193760958e+00
   1.0801000000000000e+04   1.0203643320533563e-05   4.7860388656087034e+00   8.1388123620218381e-04   1.8634912489651314e+00
   1.0851000000000000e+04   1.0203563177073205e-05   4.7860125302094705e+00   8.1287729753797119e-04   1.8633980830110457e+00
   1.0901000000000000e+04   1.0203483584691912e-05   4.7859863561619971e+00   8.1249688063368707e-04   1.8633049215153064e+00
   1.0951000000000000e+04   1.0203404537012184e-05   4.7859603425997248e+00   8.1158487936908066e-04   1.8632117644796864e+00
   1.1001000000000000e+04   1.0203326027757980e-05   4.7859344886724955e+00   8.1087918601597316e-04   1.8631186119062433e+00
   1.1051000000000000e+04   1.0203248050751731e-05   4.7859087935467075e+00   8.0938336497672115e-04   1.8630254637973609e+00
   1.1101000000000000e+04   1.0203170599920398e-05   4.7858832564052571e+00   8.0876699575719376e-04   1.8629323201554826e+00
   1.1151000000000000e+04   1.0203093669285563e-05   4.7858578764474453e+00   8.0797122566255331e-04   1.8628391809835272e+00
   1.1201000000000000e+04   1.0203017252969192e-05   4.7858326528891109e+00   8.0732805779895470e-04   1.8627460462844314e+00
   1.1251000000000000e+04   1.0202941345179025e-05   4.7858075849624591e+00   8.0611017387139901e-04   1.8626529160613172e+00
   1.1301000000000000e+04   1.0202865940221470e-05   4.7857826719161158e+00   8.0496277350599449e-04   1.8625597903176390e+00
   1.1351000000000000e+04   1.0202791032486026e-05   4.7857579130150061e+00   8.0400377735000822e-04   1.8624666690567777e+00
   1.1401000000000000e+04   1.0202716616470718e-05   4.7857333075406299e+00   8.0321502254051755e-04   1.8623735522823761e+00
   1.1451000000000000e+04   1.0202642686719410e-05   4.7857088547908093e+00   8.0258014007497094e-04   1.8622804399982349e+00
   1.1501000000000000e+04   1.0202569237906423e-05   4.7856845540798805e+00   8.0177266274351889e-04   1.8621873322081302e+00
   1.1551000000000000e+04   1.0202496264753495e-05   4.7856604047385964e+00   8.0141331257064933e-04   1.8620942289159841e+00
   1.1601000000000000e+04   1.0202423762089897e-05   4.7856364061140839e+00   8.0085907529536620e-04   1.8620011301257455e+00
   1.1651000000000000e+04   1.0202351724798761e-05   4.7856125575701798e+00   8.0049445322530636e-04   1.8619080358414299e+00
   1.1701000000000000e+04   1.0202280147864599e-05   4.7855888584870065e+00   7.1698536875093924e-04   1.8618149460670588e+00
   1.1751000000000000e+04   1.0202209026331998e-05   4.7855653082613951e+00   7.1639195203217849e-04   1.8617218608067010e+00
   1.1801000000000000e+04   1.0202138355330444e-05   4.7855419063067632e+00   7.1613019236532510e-04   1.8616287800644264e+00
   1.1851000000000000e+04   1.0202068130065928e-05   4.7855186520531081e+00   7.1579439272244903e-04   1.8615357038442970e+00
   1.1901000000000000e+04   1.0201998345794764e-05   4.7854955449471746e+00   7.1551052199451959e-04   1.8614426321503139e+00
   1.1951000000000000e+04   1.0201928997873297e-05   4.7854725844525037e+00   7.1522775362900645e-04   1.8613495649865259e+00
   1.2001000000000000e+04   1.0201860081706757e-05   4.7854497700491683e+00   7.1478892318946774e-04   1.8612565023567511e+00
   1.2051000000000000e+04   1.0201791592771032e-05   4.7854271012343563e+00   7.1264777293271952e-04   1.8611634442650153e+00
   1.2101000000000000e+04   1.0201723526623030e-05   4.7854045775220584e+00   7.1214022059568592e-04   1.8610703907151149e+00
   1.2151000000000000e+04   1.0201655878868062e-05   4.7853821984431502e+00   7.1149010985588053e-04   1.8609773417108495e+00
   1.2201000000000000e+04   1.0201588645180725e-05   4.7853599635456465e+00   7.0650497587000996e-04   1.8608842972559245e+00
   1.2251000000000000e+04   1.0201521821298817e-05   4.7853378723945577e+00   7.0375030135757025e-04   1.8607912573539178e+00
   1.2301000000000000e+04   1.0201455403026285e-05   4.7853159245721848e+00   7.0053136689678293e-04   1.8606982220084147e+00
   1.2351000000000000e+04   1.0201389386225122e-05   4.7852941196779586e+00   6.9945055420988817e-04   1.8606051912228421e+00
   1.2401000000000000e+04   1.0201323766811004e-05   4.7852724573285821e+00   6.9902449964051984e-04   1.8605121650005800e+00
   1.2451000000000000e+04   1.0201258540767192e-05   4.7852509371583336e+00   6.9879406240344838e-04   1.8604191433449837e+00
   1.2501000000000000e+04   1.0201193704128669e-05   4.7852295588188314e+00   6.9844247410896418e-04   1.8603261262590991e+00
   1.2551000000000000e+04   1.0201129252987575e-05   4.7852083219791890e+00   6.9813799767027814e-04   1.8602331137461454e+00
   1.2601000000000000e+04   1.0201065183494923e-05   4.7851872263264532e+00   6.9715612550722299e-04   1.8601401058089750e+00
   1.2651000000000000e+04   1.0201001491849007e-05   4.7851662715651457e+00   6.9484230452819149e-04   1.8600471024505858e+00
   1.2701000000000000e+04   1.0200938174305994e-05   4.7851454574176024e+00   6.8950111078984434e-04   1.8599541036736671e+00
   1.2751000000000000e+04   1.0200875227169267e-05   4.7851247836244220e+00   6.8712271425590906e-04   1.8598611094809545e+00
   1.2801000000000000e+04   1.0200812646807178e-05   4.7851042499438972e+00   6.8648400295666097e-04   1.8597681198750684e+00
   1.2851000000000000e+04   1.0200750429617464e-05   4.7850838561526876e+00   6.8428200190337398e-04   1.8596751348584784e+00
   1.2901000000000000e+04   1.0200688572071722e-05   4.7850636020455868e+00   6.8247007498630928e-04   1.8595821544336080e+00
   1.2951000000000000e+04   1.0200627070668622e-05   4.7850434874357601e+00   6.8188179170672325e-04   1.8594891786027334e+00
   1.3001000000000000e+04   1.0200565921966453e-05   4.7850235121549156e+00   6.8125030075622223e-04   1.8593962073680530e+00
   1.3051000000000000e+04   1.0200505122562093e-05   4.7850036760533143e+00   6.8004246129715277e-04   1.8593032407316503e+00
   1.3101000000000000e+04   1.0200444669108700e-05   4.7849839789999420e+00   6.7896596234095293e-04   1.8592102786956424e+00
   1.3151000000000000e+04   1.0200384558302639e-05   4.7849644208825355e+00   6.7859060427713101e-04   1.8591173212619136e+00
   1.3201000000000000e+04   1.0200324786875622e-05   4.7849450016079995e+00   6.7814245207264685e-04   1.8590243684323475e+00
   1.3251000000000000e+04   1.0200265351606143e-05   4.7849257211021028e+00   6.7754558669268715e-04   1.8589314202087033e+00
   1.3301000000000000e+04   1.0200206249331848e-05   4.7849065793100269e+00   6.7716632831456606e-04   1.8588384765926760e+00
   1.3351000000000000e+04   1.0200147476909259e-05   4.7848875761962644e+00   6.7673935124673828e-04   1.8587455375858255e+00
   1.3401000000000000e+04   1.0200089031248656e-05   4.7848687117446840e+00   6.5994160263757769e-04   1.8586526031897455e+00
   1.3451000000000000e+04   1.0200030909297969e-05   4.7848499859590765e+00   6.5957021787330387e-04   1.8585596734059069e+00
   1.3501000000000000e+04   1.0199973108049811e-05   4.7848313988627762e+00   6.5932116310895954e-04   1.8584667482356121e+00
   1.3551000000000000e+04   1.0199915624533385e-05   4.7848129504992274e+00   6.5916064280171940e-04   1.8583738276802457e+00
   1.3601000000000000e+04   1.0199858455813807e-05   4.7847946409319144e+00   6.5743547170594573e-04   1.8582809117410002e+00
   1.3651000000000000e+04   1.0199801598992477e-05   4.7847764702446831e+00   6.5706921133988551e-04   1.8581880004191580e+00
   1.3701000000000000e+04   1.0199745051217216e-05   4.7847584385417274e+00   6.5681301318407093e-04   1.8580950937158320e+00
   1.3751000000000000e+04   1.0199688809669367e-05   4.7847405459478995e+00   6.5657056481538661e-04   1.8580021916319793e+00
   1.3801000000000000e+04   1.0199632871563488e-05   4.7847227926087461e+00   6.5611881935164428e-04   1.8579092941686626e+00
   1.3851000000000000e+04   1.0199577234150785e-05   4.7847051786909782e+00   6.5570612267889421e-04   1.8578164013268064e+00
   1.3901000000000000e+04   1.0199521894716801e-05   4.7846877043821703e+00   6.5525459405263507e-04   1.8577235131074006e+00
   1.3951000000000000e+04   1.0199466850582298e-05   4.7846703698914128e+00   6.5468326765174309e-04   1.8576306295111900e+00
   1.4001000000000000e+04   1.0199412099102816e-05   4.7846531754493231e+00   6.5367889977640224e-04   1.8575377505389774e+00
   1.4051000000000000e+04   1.0199357637668737e-05   4.7846361213081003e+00   6.5318949091170656e-04   1.8574448761915363e+00
   1.4101000000000000e+04   1.0199303463702992e-05   4.7846192077420362e+00   6.5253552287994332e-04   1.8573520064695224e+00
   1.4151000000000000e+04   1.0199249574651215e-05   4.7846024350473151e+00   6.5204015829719317e-04   1.8572591413736699e+00
   1.4201000000000000e+04   1.0199195968006318e-05   4.7845858035427220e+00   6.5071744532182757e-04   1.8571662809044429e+00
   1.4251000000000000e+04   1.0199142641280469e-05   4.7845693135693450e+00   6.4895901057183394e-04   1.8570734250626144e+00
   1.4301000000000000e+04   1.0199089592024521e-05   4.7845529654912049e+00   6.4821704204725997e-04   1.8569805738486334e+00
   1.4351000000000000e+04   1.0199036817810424e-05   4.7845367596952695e+00   6.4742489424778028e-04   1.8568877272629938e+00
   1.4401000000000000e+04   1.0198984316248270e-05   4.7845206965917244e+00   6.4545203967705485e-04   1.8567948853061629e+00
   1.4451000000000000e+04   1.0198932084975137e-05   4.7845047766142184e+00   6.4496707979731945e-04   1.8567020479785994e+00
   1.4501000000000000e+04   1.0198880121656229e-05   4.7844890002201916e+00   6.4442922911515368e-04   1.8566092152806470e+00
   1.4551000000000000e+04   1.0198828423982760e-05   4.7844733678909543e+00   6.4417723678354840e-04   1.8565163872126804e+00
   1.4601000000000000e+04   1.0198776989681567e-05   4.7844578801320727e+00   6.4331101883351735e-04   1.8564235637751201e+00
   1.4651000000000000e+04   1.0198725816497150e-05   4.7844425374735211e+00   6.4199657745451924e-04   1.8563307449681645e+00
   1.4701000000000000e+04   1.0198674902203727e-05   4.7844273404701578e+00   6.4087215417349343e-04   1.8562379307921881e+00
   1.4751000000000000e+04   1.0198624244610535e-05   4.7844122897018098e+00   6.3937391558689498e-04   1.8561451212474067e+00
   1.4801000000000000e+04   1.0198573841545096e-05   4.7843973857736204e+00   6.3899186553755460e-04   1.8560523163341416e+00
   1.4851000000000000e+04   1.0198523690857956e-05   4.7843826293162293e+00   6.3862842076820633e-04   1.8559595160524505e+00
   1.4901000000000000e+04   1.0198473790434724e-05   4.7843680209863022e+00   6.3831177009355622e-04   1.8558667204022574e+00
   1.4951000000000000e+04   1.0198424138172644e-05   4.7843535614666299e+00   6.3516470669451402e-04   1.8557739293839930e+00
   1.5001000000000000e+04   1.0198374732006711e-05   4.7843392514665588e+00   6.3363675180617615e-04   1.8556811429984619e+00
   1.5051000000000000e+04   1.0198325569896454e-05   4.7843250917222298e+00   6.3227889794691182e-04   1.8555883612448061e+00
   1.5101000000000000e+04   1.0198276649813455e-05   4.7843110829967959e+00   6.3205070799571543e-04   1.8554955841240410e+00
   1.5151000000000000e+04   1.0198227969760560e-05   4.7842972260812271e+00   6.2670604312584197e-04   1.8554028116333769e+00
   1.5201000000000000e+04   1.0198179527762647e-05   4.7842835217939790e+00   6.2140508100274813e-04   1.8553100437773027e+00
   1.5251000000000000e+04   1.0198131321869514e-05   4.7842699709818444e+00   6.2092776326696099e-04   1.8552172805528273e+00
   1.5301000000000000e+04   1.0198083350147842e-05   4.7842565745200698e+00   6.2042895894840041e-04   1.8551245219189820e+00
   1.5351000000000000e+04   1.0198035610698067e-05   4.7842433333129231e+00   6.2025491740356836e-04   1.8550317675143968e+00
   1.5401000000000000e+04   1.0197988101621529e-05   4.7842302482938495e+00   6.1969368833098969e-04   1.8549390168888551e+00
   1.5451000000000000e+04   1.0197940821067971e-05   4.7842173204259764e+00   6.1801629967371465e-04   1.8548462696134445e+00
   1.5501000000000000e+04   1.0197893767186206e-05   4.7842045507023991e+00   6.1772705239914708e-04   1.8547535253049474e+00
   1.5551000000000000e+04   1.0197846938154068e-05   4.7841919401468349e+00   6.1724460689624428e-04   1.8546607834533708e+00
   1.5601000000000000e+04   1.0197800332174164e-05   4.7841794898137486e+00   5.4523873494718403e-04   1.8545680436451371e+00
   1.5651000000000000e+04   1.0197753947461933e-05   4.7841672007888620e+00   5.4455139988320966e-04   1.8544753054603940e+00
   1.5701000000000000e+04   1.0197707782258266e-05   4.7841550741897425e+00   5.4390213945094284e-04   1.8543825686079976e+00
   1.5751000000000000e+04   1.0197661834823103e-05   4.7841431111661370e+00   5.4353448320915859e-04   1.8542898327412081e+00
   1.5801000000000000e+04   1.0197616103433689e-05   4.7841313129002163e+00   5.4226790934884354e-04   1.8541970975733599e+00
   1.5851000000000000e+04   1.0197570586380352e-05   4.7841196806074393e+00   5.4100090243623244e-04   1.8541043628259422e+00
   1.5901000000000000e+04   1.0197525281990518e-05   4.7841082155367705e+00   5.4071743658321350e-04   1.8540116282203747e+00
   1.5951000000000000e+04   1.0197480188594427e-05   4.7840969189711320e+00   5.4047954794905631e-04   1.8539188934855371e+00
   1.6001000000000000e+04   1.0197435304539414e-05   4.7840857922282263e+00   5.4024065506420892e-04   1.8538261582893918e+00
   1.6051000000000000e+04   1.0197390628203296e-05   4.7840748366605617e+00   5.3988421036169499e-04   1.8537334224829960e+00
   1.6101000000000000e+04   1.0197346157973107e-05   4.7840640536563139e+00   5.3958381276948643e-04   1.8536406858101602e+00
   1.6151000000000000e+04   1.0197301892255783e-05   4.7840534446399881e+00   5.3920463571167584e-04   1.8535479479719228e+00
   1.6201000000000000e+04   1.0197257829471031e-05   4.7840430110724750e+00   5.3904299223999220e-04   1.8534552087545217e+00
   1.6251000000000000e+04   1.0197213968065292e-05   4.7840327544520846e+00   5.3884932153417308e-04   1.8533624680151595e+00
   1.6301000000000000e+04   1.0197170306495007e-05   4.7840226763149056e+00   5.3833302239224029e-04   1.8532697255588118e+00
   1.6351000000000000e+04   1.0197126843237210e-05   4.7840127782353310e+00   5.3816892645408001e-04   1.8531769812106873e+00
   1.6401000000000000e+04   1.0197083576772711e-05   4.7840030618269971e+00   5.3783180425829853e-04   1.8530842348150212e+00
   1.6451000000000000e+04   1.0197040505619020e-05   4.7839935287430366e+00   5.3299120497548051e-04   1.8529914862117050e+00
   1.6501000000000000e+04   1.0196997628289410e-05   4.7839841806768524e+00   5.3294634975670349e-04   1.8528987351903037e+00
   1.6551000000000000e+04   1.0196954943330520e-05   4.7839750193627140e+00   4.8045708688567492e-04   1.8528059816318287e+00
   1.6601000000000000e+04   1.0196912449294913e-05   4.7839660465766896e+00   4.7916549995993238e-04   1.8527132254313665e+00
   1.6651000000000000e+04   1.0196870144747663e-05   4.7839572641369221e+00   4.7885138064827893e-04   1.8526204664443975e+00
   1.6701000000000000e+04   1.0196828028278509e-05   4.7839486739045833e+00   4.7815438594335887e-04   1.8525277045912336e+00
   1.6751000000000000e+04   1.0196786098479100e-05   4.7839402777846027e+00   4.7751633383499089e-04   1.8524349397711959e+00
   1.6801000000000000e+04   1.0196744353974386e-05   4.7839320777263650e+00   4.7720339432373392e-04   1.8523421718569784e+00
   1.6851000000000000e+04   1.0196702793382518e-05   4.7839240757243591e+00   4.7707709479487005e-04   1.8522494007664443e+00
   1.6901000000000000e+04   1.0196661415349873e-05   4.7839162738189378e+00   4.7269477039398608e-04   1.8521566263139606e+00
   1.6951000000000000e+04   1.0196620218534568e-05   4.7839086740975088e+00   4.7230061721068153e-04   1.8520638483540528e+00
   1.7001000000000000e+04   1.0196579201604723e-05   4.7839012786947901e+00   4.7213308692978814e-04   1.8519710668423894e+00
   1.7051000000000000e+04   1.0196538363246632e-05   4.7838940897939146e+00   4.7196485656147839e-04   1.8518782817042341e+00
   1.7101000000000000e+04   1.0196497702156098e-05   4.7838871096274129e+00   4.7190011739644378e-04   1.8517854928611686e+00
   1.7151000000000000e+04   1.0196457217045180e-05   4.7838803404777748e+00   4.7056153282688465e-04   1.8516927002883543e+00
   1.7201000000000000e+04   1.0196416906636782e-05   4.7838737846785877e+00   4.7015611611706605e-04   1.8515999039023985e+00
   1.7251000000000000e+04   1.0196376769672473e-05   4.7838674446153524e+00   4.6988727992529648e-04   1.8515071035656463e+00
   1.7301000000000000e+04   1.0196336804897205e-05   4.7838613227265867e+00   4.6964124378021745e-04   1.8514142992366931e+00
   1.7351000000000000e+04   1.0196297011078909e-05   4.7838554215043869e+00   4.6941828516684758e-04   1.8513214908761511e+00
   1.7401000000000000e+04   1.0196257386993350e-05   4.7838497434958631e+00   4.6919388322393796e-04   1.8512286783954472e+00
   1.7451000000000000e+04   1.0196217931418629e-05   4.7838442913039509e+00   4.6877350545040074e-04   1.8511358617842257e+00
   1.7501000000000000e+04   1.0196178643163120e-05   4.7838390675885432e+00   4.6829705349154600e-04   1.8510430409669334e+00
   1.7551000000000000e+04   1.0196139521035118e-05   4.7838340750673209e+00   4.6811571910976199e-04   1.8509502158407103e+00
   1.7601000000000000e+04   1.0196100563863066e-05   4.7838293165171910e+00   4.6799617310378568e-04   1.8508573864021505e+00
   1.7651000000000000e+04   1.0196061770477632e-05   4.7838247947751436e+00   4.6787537860796543e-04   1.8507645526082332e+00
   1.7701000000000000e+04   1.0196023139727961e-05   4.7838205127394779e+00   4.5730555346173697e-04   1.8506717143767175e+00
   1.7751000000000000e+04   1.0195984670467618e-05   4.7838164733710418e+00   4.5716636211942907e-04   1.8505788716698008e+00
   1.7801000000000000e+04   1.0195946361572740e-05   4.7838126796944618e+00   4.5479632055170724e-04   1.8504860244495409e+00
   1.7851000000000000e+04   1.0195908211921432e-05   4.7838091347992453e+00   4.5447737173803180e-04   1.8503931726477660e+00
   1.7901000000000000e+04   1.0195870220405713e-05   4.7838058418412208e+00   4.5425566463836716e-04   1.8503003162983098e+00
   1.7951000000000000e+04   1.0195832385927482e-05   4.7838028040436669e+00   4.5407476829563436e-04   1.8502074553644976e+00
   1.8001000000000000e+04   1.0195794707398600e-05   4.7838000246988646e+00   4.5397937702261037e-04   1.8501145899235589e+00
   1.8051000000000000e+04   1.0195757183743343e-05   4.7837975071692647e+00   4.5378882632942345e-04   1.8500217198912030e+00
   1.8101000000000000e+04   1.0195719813900496e-05   4.7837952548891209e+00   4.5354437815877437e-04   1.8499288452558065e+00
   1.8151000000000000e+04   1.0195682596808338e-05   4.7837932713657363e+00   4.5320706055853238e-04   1.8498359660249715e+00
   1.8201000000000000e+04   1.0195645531426195e-05   4.7837915601810614e+00   4.5296639594756712e-04   1.8497430821246226e+00
   1.8251000000000000e+04   1.0195608616717355e-05   4.7837901249933026e+00   4.5269672263409090e-04   1.8496501935078042e+00
   1.8301000000000000e+04   1.0195571851657371e-05   4.7837889695382172e+00   4.5237146282164881e-04   1.8495573001192023e+00
   1.8351000000000000e+04   1.0195535235225837e-05   4.7837880976310938e+00   4.5201853217037899e-04   1.8494644019697219e+00
   1.8401000000000000e+04   1.0195498766419384e-05   4.7837875131681535e+00   4.5155072503940704e-04   1.8493714989996539e+00
   1.8451000000000000e+04   1.0195462444247639e-05   4.7837872201283638e+00   4.4853391081874533e-04   1.8492785912247474e+00
   1.8501000000000000e+04   1.0195426267719801e-05   4.7837872225750129e+00   4.4532902427465055e-04   1.8491856786084218e+00
   1.8551000000000000e+04   1.0195390235852346e-05   4.7837875246578125e+00   4.4489313242829204e-04   1.8490927611152996e+00
   1.8601000000000000e+04   1.0195354347686105e-05   4.7837881306144610e+00   4.4432455331068038e-04   1.8489998387930602e+00
   1.8651000000000000e+04   1.0195318602257103e-05   4.7837890447726767e+00   4.4423187108563517e-04   1.8489069115932277e+00
   1.8701000000000000e+04   1.0195282998614965e-05   4.7837902715521476e+00   4.4413776155741185e-04   1.8488139795335123e+00
   1.8751000000000000e+04   1.0195247535819551e-05   4.7837918154664427e+00   4.4400149007184987e-04   1.8487210424991949e+00
   1.8801000000000000e+04   1.0195212212941958e-05   4.7837936811250712e+00   4.4389576727777184e-04   1.8486281004837630e+00
   1.8851000000000000e+04   1.0195177029054705e-05   4.7837958732358699e+00   4.4374662732907531e-04   1.8485351535265944e+00
   1.8901000000000000e+04   1.0195141983239263e-05   4.7837983966066275e+00   4.4354726772051755e-04   1.8484422015729813e+00
   1.8951000000000000e+04   1.0195107074593505e-05   4.7838012561478616e+00   4.4339745791034771e-04   1.8483492445777396e+00
   1.9001000000000000e+04   1.0195072302219418e-05   4.7838044568748419e+00   4.4326729751565616e-04   1.8482562826066902e+00
   1.9051000000000000e+04   1.0195037665222708e-05   4.7838080039100248e+00   4.4136921286297800e-04   1.8481633155989876e+00
   1.9101000000000000e+04   1.0195003162724006e-05   4.7838119024853203e+00   4.4121646090636231e-04   1.8480703435886556e+00
   1.9151000000000000e+04   1.0194968793848149e-05   4.7838161579448819e+00   4.4104857205384476e-04   1.8479773665859780e+00
   1.9201000000000000e+04   1.0194934557731589e-05   4.7838207757473539e+00   4.4072321345432536e-04   1.8478843845596937e+00
   1.9251000000000000e+04   1.0194900453515532e-05   4.7838257614688597e+00   4.4055382319753672e-04   1.8477913974764160e+00
   1.9301000000000000e+04   1.0194866480350328e-05   4.7838311208053330e+00   4.4039811818872936e-04   1.8476984052816325e+00
   1.9351000000000000e+04   1.0194832637390042e-05   4.7838368595756204e+00   4.3926791490463802e-04   1.8476054080490836e+00
   1.9401000000000000e+04   1.0194798923798683e-05   4.7838429837241110e+00   4.3908157987740637e-04   1.8475124057886390e+00
   1.9451000000000000e+04   1.0194765338753446e-05   4.7838494993240976e+00   4.3894375347447066e-04   1.8474193984655127e+00
   1.9501000000000000e+04   1.0194731881432931e-05   4.7838564125802012e+00   4.3882359164483813e-04   1.8473263860691411e+00
   1.9551000000000000e+04   1.0194698551027133e-05   4.7838637298320217e+00   4.3871853349413651e-04   1.8472333686786022e+00
   1.9601000000000000e+04   1.0194665346723056e-05   4.7838714575573151e+00   4.3829525857882069e-04   1.8471403462224529e+00
   1.9651000000000000e+04   1.0194632267732723e-05   4.7838796023749328e+00   4.3800522972663034e-04   1.8470473186108010e+00
   1.9701000000000000e+04   1.0194599313256021e-05   4.7838881710487104e+00   4.3728438492654823e-04   1.8469542858780004e+00
   1.9751000000000000e+04   1.0194566482509692e-05   4.7838971704907438e+00   4.3719144090846650e-04   1.8468612481251174e+00
   1.9801000000000000e+04   1.0194533774723997e-05   4.7839066077650632e+00   4.3701034808004270e-04   1.8467682053662839e+00
   1.9851000000000000e+04   1.0194501189120980e-05   4.7839164900913529e+00   4.3680613884031059e-04   1.8466751576511700e+00
   1.9901000000000000e+04   1.0194468724938956e-05   4.7839268248488080e+00   4.3651161099378708e-04   1.8465821049476427e+00
   1.9951000000000000e+04   1.0194436381420671e-05   4.7839376195802128e+00   4.3636314828979797e-04   1.8464890472330651e+00
   2.0001000000000000e+04   1.0194404157819515e-05   4.7839488819959310e+00   4.3629388563347208e-04   1.8463959844855595e+00
   2.0051000000000000e+04   1.0194372053390576e-05   4.7839606199780640e+00   4.3578030888720176e-04   1.8463029166914768e+00
   2.0101000000000000e+04   1.0194340067389204e-05   4.7839728415849363e+00   4.3559157696844019e-04   1.8462098439221353e+00
   2.0151000000000000e+04   1.0194308199094507e-05   4.7839855550555894e+00   4.3543576254467825e-04   1.8461167661644966e+00
   2.0201000000000000e+04   1.0194276447780098e-05   4.7839987688141905e+00   4.3368629907769232e-04   1.8460236833926364e+00
   2.0251000000000000e+04   1.0194244812720798e-05   4.7840124914750835e+00   4.3348544602177637e-04   1.8459305955809089e+00
   2.0301000000000000e+04   1.0194213293214797e-05   4.7840267318475140e+00   4.3338469838874488e-04   1.8458375027335312e+00
   2.0351000000000000e+04   1.0194181888551064e-05   4.7840414989408728e+00   4.3328152874825095e-04   1.8457444047829419e+00
   2.0401000000000000e+04   1.0194150598024519e-05   4.7840568019696494e+00   4.3123350947678557e-04   1.8456513016967886e+00
   2.0451000000000000e+04   1.0194119420949555e-05   4.7840726503591613e+00   4.3103220409797244e-04   1.8455581935266909e+00
   2.0501000000000000e+04   1.0194088356632757e-05   4.7840890537509937e+00   4.3080421851758745e-04   1.8454650803345249e+00
   2.0551000000000000e+04   1.0194057404399133e-05   4.7841060220086176e+00   4.3066799094436473e-04   1.8453719621414344e+00
   2.0601000000000000e+04   1.0194026563564366e-05   4.7841235652236715e+00   4.3056860197657171e-04   1.8452788388980093e+00
   2.0651000000000000e+04   1.0193995833464574e-05   4.7841416937217929e+00   4.3043221800994290e-04   1.8451857104912388e+00
   2.0701000000000000e+04   1.0193965213430067e-05   4.7841604180690585e+00   4.2896346595498822e-04   1.8450925769010698e+00
   2.0751000000000000e+04   1.0193934702802024e-05   4.7841797490787208e+00   4.2880102076760978e-04   1.8449994382266293e+00
   2.0801000000000000e+04   1.0193904300926391e-05   4.7841996978176207e+00   4.2862563651800966e-04   1.8449062944425227e+00
   2.0851000000000000e+04   1.0193874007156781e-05   4.7842202756135297e+00   4.2848670011529360e-04   1.8448131455641230e+00
   2.0901000000000000e+04   1.0193843820854743e-05   4.7842414940620941e+00   4.2839238002557209e-04   1.8447199915913821e+00
   2.0951000000000000e+04   1.0193813741370852e-05   4.7842633650345974e+00   4.2830931829003336e-04   1.8446268325630635e+00
   2.1001000000000000e+04   1.0193783768084751e-05   4.7842859006854139e+00   4.2822422471633175e-04   1.8445336684883906e+00
   2.1051000000000000e+04   1.0193753900362438e-05   4.7843091134602185e+00   4.2815382047142893e-04   1.8444404993682657e+00
   2.1101000000000000e+04   1.0193724137587803e-05   4.7843330161041484e+00   4.2807476782329000e-04   1.8443473251362945e+00
   2.1151000000000000e+04   1.0193694479140806e-05   4.7843576216703161e+00   4.2798051395373738e-04   1.8442541458493424e+00
   2.1201000000000000e+04   1.0193664924405902e-05   4.7843829435288940e+00   4.2419777974247352e-04   1.8441609615069419e+00
   2.1251000000000000e+04   1.0193635472784619e-05   4.7844089953758990e+00   4.2401748747833515e-04   1.8440677721204599e+00
   2.1301000000000000e+04   1.0193606123668602e-05   4.7844357912429105e+00   4.2380630185100230e-04   1.8439745776304195e+00
   2.1351000000000000e+04   1.0193576876465556e-05   4.7844633455069161e+00   4.2329352537989599e-04   1.8438813780252039e+00
   2.1401000000000000e+04   1.0193547730585152e-05   4.7844916729003870e+00   4.2315556735545291e-04   1.8437881733994170e+00
   2.1451000000000000e+04   1.0193518685433876e-05   4.7845207885218377e+00   4.2306229359319802e-04   1.8436949637816378e+00
   2.1501000000000000e+04   1.0193489740438638e-05   4.7845507078465888e+00   4.2296223689181653e-04   1.8436017491448142e+00
   2.1551000000000000e+04   1.0193460895014313e-05   4.7845814467383923e+00   4.2268943021179486e-04   1.8435085294343085e+00
   2.1601000000000000e+04   1.0193432148591138e-05   4.7846130214608245e+00   4.2208080065435355e-04   1.8434153046344472e+00
   2.1651000000000000e+04   1.0193403500601999e-05   4.7846454486895356e+00   4.2176073089787193e-04   1.8433220747959673e+00
   2.1701000000000000e+04   1.0193374950481573e-05   4.7846787455249018e+00   4.2165156726082115e-04   1.8432288399253369e+00
   2.1751000000000000e+04   1.0193346497670343e-05   4.7847129295049893e+00   4.2119974495267857e-04   1.8431356000179826e+00
   2.1801000000000000e+04   1.0193318141620601e-05   4.7847480186191884e+00   4.2074779506217063e-04   1.8430423551241553e+00
   2.1851000000000000e+04   1.0193289881774743e-05   4.7847840313220429e+00   4.2014596486068660e-04   1.8429491052004745e+00
   2.1901000000000000e+04   1.0193261717586661e-05   4.7848209865479792e+00   4.1902878267865377e-04   1.8428558503419079e+00
   2.1951000000000000e+04   1.0193233648520269e-05   4.7848589037266382e+00   4.1870227954246509e-04   1.8427625904192251e+00
   2.2001000000000000e+04   1.0193205674037433e-05   4.7848978027981435e+00   4.1843286180879771e-04   1.8426693255099829e+00
   2.2051000000000000e+04   1.0193177793600677e-05   4.7849377042297450e+00   4.1783253107839402e-04   1.8425760555791884e+00
   2.2101000000000000e+04   1.0193150006687882e-05   4.7849786290326808e+00   4.1733632651960945e-04   1.8424827806244777e+00
   2.2151000000000000e+04   1.0193122312769136e-05   4.7850205987795507e+00   4.1691686039599802e-04   1.8423895006026347e+00
   2.2201000000000000e+04   1.0193094711327701e-05   4.7850636356230636e+00   4.1683297293717880e-04   1.8422962155246114e+00
   2.2251000000000000e+04   1.0193067201846102e-05   4.7851077623145963e+00   4.1676802120097406e-04   1.8422029254457326e+00
   2.2301000000000000e+04   1.0193039783812616e-05   4.7851530022243720e+00   4.1669262481389781e-04   1.8421096304485349e+00
   2.2351000000000000e+04   1.0193012456718502e-05   4.7851993793613881e+00   4.1657267500259297e-04   1.8420163304830972e+00
   2.2401000000000000e+04   1.0192985220056521e-05   4.7852469183955950e+00   4.1257909599384394e-04   1.8419230255214061e+00
   2.2451000000000000e+04   1.0192958073331604e-05   4.7852956446796080e+00   4.1241755505790219e-04   1.8418297155328944e+00
   2.2501000000000000e+04   1.0192931016051739e-05   4.7853455842720320e+00   4.1233368146755998e-04   1.8417364005840222e+00
   2.2551000000000000e+04   1.0192904047716455e-05   4.7853967639614936e+00   4.1222458304739410e-04   1.8416430807036028e+00
   2.2601000000000000e+04   1.0192877167833862e-05   4.7854492112919145e+00   4.1216780850934564e-04   1.8415497558032929e+00
   2.2651000000000000e+04   1.0192850375928464e-05   4.7855029545884129e+00   4.0555101402730333e-04   1.8414564258729111e+00
   2.2701000000000000e+04   1.0192823671515835e-05   4.7855580229847945e+00   4.0340090622464111e-04   1.8413630909563505e+00
   2.2751000000000000e+04   1.0192797054112165e-05   4.7856144464518149e+00   4.0306698354134629e-04   1.8412697510758225e+00
   2.2801000000000000e+04   1.0192770523248399e-05   4.7856722558267686e+00   4.0275148095721716e-04   1.8411764061893066e+00
   2.2851000000000000e+04   1.0192744078460240e-05   4.7857314828443664e+00   4.0260997101839612e-04   1.8410830563358900e+00
   2.2901000000000000e+04   1.0192717719274398e-05   4.7857921601692501e+00   4.0257252267027541e-04   1.8409897014670216e+00
   2.2951000000000000e+04   1.0192691445227919e-05   4.7858543214288867e+00   4.0230594507598903e-04   1.8408963416405684e+00
   2.3001000000000000e+04   1.0192665255862693e-05   4.7859180012493319e+00   4.0180597395882308e-04   1.8408029768329026e+00
   2.3051000000000000e+04   1.0192639150722472e-05   4.7859832352916660e+00   4.0098264995410375e-04   1.8407096070450124e+00
   2.3101000000000000e+04   1.0192613129350219e-05   4.7860500602899769e+00   4.0088623707784708e-04   1.8406162322396913e+00
   2.3151000000000000e+04   1.0192587191308753e-05   4.7861185140915827e+00   4.0078939514135662e-04   1.8405228524259012e+00
   2.3201000000000000e+04   1.0192561336136705e-05   4.7861886356988039e+00   4.0057757649465984e-04   1.8404294675606887e+00
   2.3251000000000000e+04   1.0192535563403470e-05   4.7862604653122816e+00   3.9994442848453583e-04   1.8403360777152482e+00
   2.3301000000000000e+04   1.0192509872662681e-05   4.7863340443771678e+00   3.9983595098368727e-04   1.8402426829469403e+00
   2.3351000000000000e+04   1.0192484263478481e-05   4.7864094156303452e+00   3.9975085816129787e-04   1.8401492831638353e+00
   2.3401000000000000e+04   1.0192458735427725e-05   4.7864866231508119e+00   3.9967541442582373e-04   1.8400558783223735e+00
   2.3451000000000000e+04   1.0192433288068810e-05   4.7865657124117398e+00   3.9958574280127301e-04   1.8399624684768952e+00
   2.3501000000000000e+04   1.0192407920983603e-05   4.7866467303354296e+00   3.9952270215806956e-04   1.8398690536183406e+00
   2.3551000000000000e+04   1.0192382633746151e-05   4.7867297253504999e+00   3.9948150901324326e-04   1.8397756337334437e+00
   2.3601000000000000e+04   1.0192357425936194e-05   4.7868147474522837e+00   3.9398246436581416e-04   1.8396822089685889e+00
   2.3651000000000000e+04   1.0192332297135478e-05   4.7869018482656776e+00   3.9370062424536132e-04   1.8395887792151469e+00
   2.3701000000000000e+04   1.0192307246932100e-05   4.7869910811114185e+00   3.9348335962713794e-04   1.8394953444482010e+00
   2.3751000000000000e+04   1.0192282274917641e-05   4.7870825010753055e+00   3.9233337166209240e-04   1.8394019047050447e+00
   2.3801000000000000e+04   1.0192257380679508e-05   4.7871761650811528e+00   3.9227673245233402e-04   1.8393084599455258e+00
   2.3851000000000000e+04   1.0192232563817027e-05   4.7872721319671587e+00   3.9221345299536321e-04   1.8392150101620661e+00
   2.3901000000000000e+04   1.0192207823925275e-05   4.7873704625661793e+00   3.9215620442196753e-04   1.8391215553566131e+00
   2.3951000000000000e+04   1.0192183160607710e-05   4.7874712197901950e+00   3.9208205301127585e-04   1.8390280955392213e+00
   2.4001000000000000e+04   1.0192158573468977e-05   4.7875744687187938e+00   3.9202914093092915e-04   1.8389346307661933e+00
   2.4051000000000000e+04   1.0192134062110886e-05   4.7876802766927957e+00   3.9196230539598767e-04   1.8388411609811199e+00
   2.4101000000000000e+04   1.0192109626151688e-05   4.7877887134120858e+00   3.9189964552637007e-04   1.8387476862854617e+00
   2.4151000000000000e+04   1.0192085265194795e-05   4.7878998510389827e+00   3.9183616890267007e-04   1.8386542066295106e+00
   2.4201000000000000e+04   1.0192060978858613e-05   4.7880137643070464e+00   3.9097840000198439e-04   1.8385607219936844e+00
   2.4251000000000000e+04   1.0192036766764446e-05   4.7881305306357129e+00   3.9086804106368153e-04   1.8384672324290385e+00
   2.4301000000000000e+04   1.0192012628532260e-05   4.7882502302507737e+00   3.9076164307971193e-04   1.8383737378854716e+00
   2.4351000000000000e+04   1.0191988563784144e-05   4.7883729463121725e+00   3.9066463423868732e-04   1.8382802383529708e+00
   2.4401000000000000e+04   1.0191964572145368e-05   4.7884987650478363e+00   3.9055295562878808e-04   1.8381867338360554e+00
   2.4451000000000000e+04   1.0191940653247453e-05   4.7886277758958746e+00   3.9030705240442309e-04   1.8380932243907455e+00
   2.4501000000000000e+04   1.0191916806719478e-05   4.7887600716539547e+00   3.9008552132005199e-04   1.8379997100287935e+00
   2.4551000000000000e+04   1.0191893032198090e-05   4.7888957486376409e+00   3.8981553470134256e-04   1.8379061907335059e+00
   2.4601000000000000e+04   1.0191869329318634e-05   4.7890349068474052e+00   3.8961568180788690e-04   1.8378126665436445e+00
   2.4651000000000000e+04   1.0191845697720405e-05   4.7891776501455192e+00   3.8944744338745605e-04   1.8377191373916348e+00
   2.4701000000000000e+04   1.0191822137043065e-05   4.7893240864430986e+00   3.8771804262377788e-04   1.8376256033367753e+00
   2.4751000000000000e+04   1.0191798646936231e-05   4.7894743278979464e+00   3.8658151846851160e-04   1.8375320643576316e+00
   2.4801000000000000e+04   1.0191775227042782e-05   4.7896284911242892e+00   3.8552411737959789e-04   1.8374385204358439e+00
   2.4851000000000000e+04   1.0191751877017160e-05   4.7897866974151295e+00   3.8529993604957691e-04   1.8373449715979608e+00
   2.4901000000000000e+04   1.0191728596504426e-05   4.7899490729777714e+00   3.8109602617939615e-04   1.8372514178280481e+00
   2.4951000000000000e+04   1.0191705385163006e-05   4.7901157491834887e+00   3.8101587599542129e-04   1.8371578591652442e+00

